An extended equivalent circuit model for analysis of arrays of sub-wavelength holes perforated in a metallic film

Periodic arrays of sub-wavelength holes, due to a variety of applications (sensors, polarizers, filters) and unique abilities in manipulating different characteristics of impinging light, have been the subject of many studies in recent years. This paper presents a new high-precision circuit model to investigate these structures' electromagnetic response, which provides higher accuracy than available literature. To develop the model, a multi-mode approach is taken for inside the apertures, and the proposed model is presented in three general forms which are explained in detail. Along with the proposed circuit model, accurate spatial profiles for square and circular apertures are presented in which the transverse components of the electric field are approximated. In this paper, it is shown that structures such as an array of PEC pillars can be analyzed similar to other arrays of apertures, and the circuit model accurately predicts the behavior of these structures. In some practical applications, such as sensors and TCEs (transparent conducting electrodes), the array is embedded in a layered medium, and the circuit model with minor changes and few modifications can analyze these structures with high accuracy.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

